Communication-Efficient Distributed Inverse Quantum Fourier Transform

The scalability of quantum computing is currently limited by physical, technological, and architectural constraints that hinder the integration of a large number of qubits within a single quantum processor. Distributed quantum computing (DQC) has therefore emerged as a viable alternative, aiming to interconnect multiple smaller quantum processing units (QPUs) to jointly operate on a global quantum state. While this paradigm enables scalable architectures, it introduces significant communication overhead due to the cost of non-local quantum operations across distant nodes. In this work we propose a distributed formulation of the iQFT over a quantum network composed of $P$ nodes, each hosting $Q$ qubits, enabling the execution on a logical register of size $n = P \cdot Q$. Furthermore, we introduce a communication-efficient variant based on a threshold-driven pruning strategy, referred to as a \emph{communication horizon}, which exploits the exponentially decreasing significance of controlled-phase rotations to safely omit remote gates with negligible impact. By reducing the number of inter-node quantum interactions, the proposed approach significantly lowers the quantum communication requirements of the distributed iQFT while preserving its functional correctness. Crucially, we show that this approach fundamentally alters the scaling of the algorithm: the entanglement resource consumption per node saturates to a constant value, reducing the global communication complexity from quadratic $\mathcal{O}(P^2)$ to linear $\mathcal{O}(P)$. As the iQFT constitutes a critical building block in many quantum algorithms, the techniques presented in this paper directly contribute to improving the practicality and scalability of distributed quantum computation.

==> tikz/results/csv/communication_overhead.csv <==
nodes,qubits_per_node,Sin límite (∞),Límite 2⁻⁷,Límite 2⁻³
2,2,3.0,3.0,3.0
2,3,1.8,1.8,2.25
2,4,1.2857142857142858,1.2857142857142858,1.6875
2,5,1.0,1.0714285714285714,1.35
2,6,0.8181818181818182,0.9642857142857143,1.125
2,7,0.6923076923076923,0.9,0.9642857142857143
2,8,0.6,0.7682926829268293,0.84375
2,9,0.5294117647058824,0.6702127659574468,0.75
2,10,0.47368421052631576,0.5943396226415094,0.675
2,11,0.42857142857142855,0.5338983050847458,0.6136363636363636
2,12,0.391304347826087,0.4846153846153846,0.5625
2,13,0.36,0.44366197183098594,0.5192307692307693
2,14,0.3333333333333333,0.4090909090909091,0.48214285714285715
2,15,0.3103448275862069,0.3795180722891566,0.45
2,16,0.2903225806451613,0.3539325842696629,0.421875
2,17,0.2727272727272727,0.33157894736842103,0.39705882352941174
2,18,0.2571428571428571,0.3118811881188119,0.375
2,19,0.24324324324324326,0.29439252336448596,0.35526315789473684
2,20,0.23076923076923078,0.27876106194690264,0.3375
3,2,3.6,3.6,3.75
3,3,2.25,2.3142857142857145,2.5714285714285716
3,4,1.6363636363636365,1.7678571428571428,2.0
3,5,1.2857142857142858,1.4025974025974026,1.6363636363636365
3,6,1.0588235294117647,1.1938775510204083,1.3846153846153846
3,7,0.9,1.0588235294117647,1.2
3,8,0.782608695652174,0.9197080291970803,1.0588235294117647
3,9,0.6923076923076923,0.8129032258064516,0.9473684210526315
3,10,0.6206896551724138,0.7283236994219653,0.8571428571428571
3,11,0.5625,0.6596858638743456,0.782608695652174
3,12,0.5142857142857142,0.6028708133971292,0.72
3,13,0.47368421052631576,0.5550660792951542,0.6666666666666666
3,14,0.43902439024390244,0.5142857142857142,0.6206896551724138
3,15,0.4090909090909091,0.4790874524714829,0.5806451612903226
3,16,0.3829787234042553,0.4483985765124555,0.5454545454545454
3,17,0.36,0.4214046822742475,0.5142857142857142
3,18,0.33962264150943394,0.39747634069400634,0.4864864864864865
3,19,0.32142857142857145,0.3761194029850746,0.46153846153846156
3,20,0.3050847457627119,0.35694050991501414,0.43902439024390244
4,2,3.857142857142857,3.857142857142857,4.0
4,3,2.4545454545454546,2.5714285714285716,2.7
4,4,1.8,1.9285714285714286,2.1315789473684212
4,5,1.4210526315789473,1.5267857142857142,1.7608695652173914
4,6,1.173913043478261,1.2857142857142858,1.5
4,7,1.0,1.125,1.3064516129032258
4,8,0.8709677419354839,0.984375,1.1571428571428573
4,9,0.7714285714285715,0.875,1.0384615384615385
4,10,0.6923076923076923,0.7875,0.9418604651162791
4,11,0.627906976744186,0.7159090909090909,0.8617021276595744
4,12,0.574468085106383,0.65625,0.7941176470588235
4,13,0.5294117647058824,0.6057692307692307,0.7363636363636363
4,14,0.4909090909090909,0.5625,0.6864406779661016
4,15,0.4576271186440678,0.525,0.6428571428571429
4,16,0.42857142857142855,0.4921875,0.6044776119402985
4,17,0.40298507462686567,0.4632352941176471,0.5704225352112676
4,18,0.38028169014084506,0.4375,0.54
4,19,0.36,0.4144736842105263,0.5126582278481012
4,20,0.34177215189873417,0.39375,0.4879518072289157
5,2,4.0,4.071428571428571,4.125
5,3,2.5714285714285716,2.688311688311688,2.769230769230769
5,4,1.894736842105263,2.0089285714285716,2.204081632653061
5,5,1.5,1.5918367346938775,1.8305084745762712
5,6,1.2413793103448276,1.335164835164835,1.565217391304348
5,7,1.0588235294117647,1.1612903225806452,1.3670886075949367
5,8,0.9230769230769231,1.0202429149797572,1.2134831460674158
5,9,0.8181818181818182,0.9097472924187726,1.0909090909090908
5,10,0.7346938775510204,0.8208469055374593,0.9908256880733946
5,11,0.6666666666666666,0.7477744807121661,0.907563025210084
5,12,0.6101694915254238,0.6866485013623979,0.8372093023255814
5,13,0.5625,0.6347607052896725,0.7769784172661871
5,14,0.5217391304347826,0.5901639344262295,0.7248322147651006
5,15,0.4864864864864865,0.5514223194748359,0.6792452830188679
5,16,0.45569620253164556,0.5174537987679672,0.6390532544378699
5,17,0.42857142857142855,0.4874274661508704,0.6033519553072626
5,18,0.4044943820224719,0.4606946983546618,0.5714285714285714
5,19,0.3829787234042553,0.43674176776429807,0.542713567839196
5,20,0.36363636363636365,0.41515650741350907,0.5167464114832536
6,2,4.090909090909091,4.178571428571429,4.2
6,3,2.6470588235294117,2.7551020408163267,2.8125
6,4,1.9565217391304348,2.057142857142857,2.25
6,5,1.5517241379310345,1.6318681318681318,1.875
6,6,1.2857142857142858,1.3660714285714286,1.6071428571428572
6,7,1.0975609756097562,1.1842105263157894,1.40625
6,8,0.9574468085106383,1.0430463576158941,1.25
6,9,0.8490566037735849,0.9319526627218935,1.125
6,10,0.7627118644067796,0.8422459893048129,1.0227272727272727
6,11,0.6923076923076923,0.7682926829268293,0.9375
6,12,0.6338028169014085,0.7062780269058296,0.8653846153846154
6,13,0.5844155844155844,0.6535269709543569,0.8035714285714286
6,14,0.5421686746987951,0.6081081081081081,0.75
6,15,0.5056179775280899,0.5685920577617328,0.703125
6,16,0.47368421052631576,0.5338983050847458,0.6617647058823529
6,17,0.44554455445544555,0.5031948881789138,0.625
6,18,0.4205607476635514,0.47583081570996977,0.5921052631578947
6,19,0.39823008849557523,0.4512893982808023,0.5625
6,20,0.37815126050420167,0.42915531335149865,0.5357142857142857
7,2,4.153846153846154,4.242857142857143,4.25
7,3,2.7,2.7983193277310923,2.8421052631578947
7,4,2.0,2.0892857142857144,2.2816901408450705
7,5,1.588235294117647,1.6589861751152073,1.9058823529411764
7,6,1.3170731707317074,1.387218045112782,1.6363636363636365
7,7,1.125,1.2,1.4336283185840708
7,8,0.9818181818181818,1.0588235294117647,1.2755905511811023
7,9,0.8709677419354839,0.9473684210526315,1.148936170212766
7,10,0.782608695652174,0.8571428571428571,1.0451612903225806
7,11,0.7105263157894737,0.782608695652174,0.9585798816568047
7,12,0.6506024096385542,0.72,0.8852459016393442
7,13,0.6,0.6666666666666666,0.8223350253807107
7,14,0.5567010309278351,0.6206896551724138,0.7677725118483413
7,15,0.5192307692307693,0.5806451612903226,0.72
7,16,0.4864864864864865,0.5454545454545454,0.6778242677824268
7,17,0.4576271186440678,0.5142857142857142,0.6403162055335968
7,18,0.432,0.4864864864864865,0.6067415730337079
7,19,0.4090909090909091,0.46153846153846156,0.5765124555160143
7,20,0.38848920863309355,0.43902439024390244,0.5491525423728814
8,2,4.2,4.285714285714286,4.285714285714286
8,3,2.739130434782609,2.8285714285714287,2.8636363636363638
8,4,2.032258064516129,2.1122448979591835,2.3048780487804876
8,5,1.6153846153846154,1.6785714285714286,1.9285714285714286
8,6,1.3404255319148937,1.4025974025974026,1.6578947368421053
8,7,1.1454545454545455,1.2115384615384615,1.4538461538461538
8,8,1.0,1.0703883495145632,1.2945205479452055
8,9,0.8873239436619719,0.9586956521739131,1.1666666666666667
8,10,0.7974683544303798,0.8681102362204725,1.0617977528089888
8,11,0.7241379310344828,0.7931654676258992,0.9742268041237113
8,12,0.6631578947368421,0.7301324503311258,0.9
8,13,0.6116504854368932,0.6763803680981595,0.8362831858407079
8,14,0.5675675675675675,0.63,0.78099173553719
8,15,0.5294117647058824,0.589572192513369,0.7325581395348837
8,16,0.49606299212598426,0.5540201005025126,0.6897810218978102
8,17,0.4666666666666667,0.5225118483412322,0.6517241379310345
8,18,0.4405594405594406,0.4943946188340807,0.6176470588235294
8,19,0.41721854304635764,0.46914893617021275,0.5869565217391305
8,20,0.39622641509433965,0.44635627530364375,0.5591715976331361
9,2,4.235294117647059,4.316326530612245,4.3125
9,3,2.769230769230769,2.8509316770186337,2.88
9,4,2.057142857142857,2.1294642857142856,2.3225806451612905
9,5,1.6363636363636365,1.6933797909407666,1.945945945945946
9,6,1.3584905660377358,1.4142857142857144,1.6744186046511629
9,7,1.1612903225806452,1.2203389830508475,1.469387755102041
9,8,1.0140845070422535,1.0792291220556745,1.309090909090909
9,9,0.9,0.9673704414587332,1.180327868852459
9,10,0.8089887640449438,0.8765217391304347,1.0746268656716418
9,11,0.7346938775510204,0.8012718600953895,0.9863013698630136
9,12,0.6728971962616822,0.7379209370424598,0.9113924050632911
9,13,0.6206896551724138,0.683853459972863,0.8470588235294118
9,14,0.576,0.6371681415929203,0.7912087912087912
9,15,0.5373134328358209,0.5964497041420118,0.7422680412371134
9,16,0.5034965034965035,0.560622914349277,0.6990291262135923
9,17,0.47368421052631576,0.5288562434417629,0.6605504587155964
9,18,0.4472049689440994,0.5004965243296922,0.6260869565217392
9,19,0.4235294117647059,0.4750235626767201,0.5950413223140496
9,20,0.4022346368715084,0.45201793721973094,0.5669291338582677
10,2,4.2631578947368425,4.339285714285714,4.333333333333333
10,3,2.793103448275862,2.868131868131868,2.892857142857143
10,4,2.076923076923077,2.142857142857143,2.3365384615384617
10,5,1.653061224489796,1.704968944099379,1.9596774193548387
10,6,1.3728813559322033,1.4234693877551021,1.6875
10,7,1.173913043478261,1.2272727272727273,1.4817073170731707
10,8,1.0253164556962024,1.0862068965517242,1.3206521739130435
10,9,0.9101123595505618,0.9742268041237113,1.1911764705882353
10,10,0.8181818181818182,0.883177570093458,1.0848214285714286
10,11,0.7431192660550459,0.8076923076923077,0.9959016393442623
10,12,0.680672268907563,0.7440944881889764,0.9204545454545454
10,13,0.627906976744186,0.6897810218978102,0.8556338028169014
10,14,0.5827338129496403,0.6428571428571429,0.7993421052631579
10,15,0.5436241610738255,0.6019108280254777,0.75
10,16,0.5094339622641509,0.5658682634730539,0.7063953488372093
10,17,0.47928994082840237,0.5338983050847458,0.6675824175824175
10,18,0.45251396648044695,0.5053475935828877,0.6328125
10,19,0.42857142857142855,0.4796954314720812,0.6014851485148515
10,20,0.40703517587939697,0.45652173913043476,0.5731132075471698
11,2,4.285714285714286,4.357142857142857,4.35
11,3,2.8125,2.8817733990147785,2.903225806451613
11,4,2.0930232558139537,2.1535714285714285,2.347826086956522
11,5,1.6666666666666667,1.7142857142857142,1.9708029197080292
11,6,1.3846153846153846,1.4308755760368663,1.6981132075471699
11,7,1.1842105263157894,1.2328767123287672,1.4917127071823204
11,8,1.0344827586206897,1.0918544194107451,1.3300492610837438
11,9,0.9183673469387755,0.9797822706065319,1.2
11,10,0.8256880733944955,0.8885754583921015,1.0931174089068827
11,11,0.75,0.8129032258064516,1.003717472118959
11,12,0.6870229007633588,0.7491082045184304,0.9278350515463918
11,13,0.6338028169014085,0.6945975744211687,0.8626198083067093
11,14,0.5882352941176471,0.6474820143884892,0.8059701492537313
11,15,0.5487804878048781,0.6063522617901829,0.7563025210084033
11,16,0.5142857142857142,0.5701357466063348,0.712401055408971
11,17,0.4838709677419355,0.53800170794193,0.6733167082294265
11,18,0.45685279187817257,0.5092966855295069,0.6382978723404256
11,19,0.4326923076923077,0.4834996162701458,0.6067415730337079
11,20,0.410958904109589,0.4601899196493791,0.5781584582441114
12,2,4.304347826086956,4.371428571428571,4.363636363636363
12,3,2.8285714285714287,2.892857142857143,2.911764705882353
12,4,2.106382978723404,2.1623376623376624,2.357142857142857
12,5,1.6779661016949152,1.721938775510204,1.98
12,6,1.3943661971830985,1.4369747899159664,1.706896551724138
12,7,1.1927710843373494,1.2375,1.5
12,8,1.0421052631578946,1.0965189873417722,1.337837837837838
12,9,0.9252336448598131,0.984375,1.2073170731707317
12,10,0.8319327731092437,0.8930412371134021,1.1
12,11,0.7557251908396947,0.8172169811320755,1.010204081632653
12,12,0.6923076923076923,0.7532608695652174,0.9339622641509434
12,13,0.6387096774193548,0.6985887096774194,0.868421052631579
12,14,0.592814371257485,0.6513157894736842,0.8114754098360656
12,15,0.553072625698324,0.6100352112676056,0.7615384615384615
12,16,0.518324607329843,0.5736754966887417,0.717391304347826
12,17,0.4876847290640394,0.54140625,0.678082191780822
12,18,0.4604651162790698,0.5125739644970414,0.6428571428571429
12,19,0.43612334801762115,0.4866573033707865,0.6111111111111112
12,20,0.41422594142259417,0.4632352941176471,0.5823529411764706
13,2,4.32,4.383116883116883,4.375
13,3,2.8421052631578947,2.9020408163265308,2.918918918918919
13,4,2.1176470588235294,2.169642857142857,2.3649635036496353
13,5,1.6875,1.7283372365339578,1.9877300613496933
13,6,1.4025974025974026,1.442084942084942,1.7142857142857142
13,7,1.2,1.2413793103448276,1.5069767441860464
13,8,1.0485436893203883,1.1004366812227073,1.3443983402489628
13,9,0.9310344827586207,0.9882352941176471,1.2134831460674158
13,10,0.8372093023255814,0.896797153024911,1.10580204778157
13,11,0.7605633802816901,0.8208469055374593,1.0156739811912225
13,12,0.6967741935483871,0.7567567567567568,0.9391304347826087
13,13,0.6428571428571429,0.7019498607242339,0.8733153638814016
13,14,0.5966850828729282,0.6545454545454545,0.8161209068010076
13,15,0.5567010309278351,0.6131386861313869,0.7659574468085106
13,16,0.5217391304347826,0.5766590389016019,0.7216035634743875
13,17,0.4909090909090909,0.5442764578833693,0.6821052631578948
13,18,0.463519313304721,0.5153374233128835,0.6467065868263473
13,19,0.43902439024390244,0.4893203883495146,0.6148007590132827
13,20,0.416988416988417,0.4658040665434381,0.5858951175406871
14,2,4.333333333333333,4.392857142857143,4.384615384615385
14,3,2.8536585365853657,2.9097744360902253,2.925
14,4,2.1272727272727274,2.1758241758241756,2.3716216216216215
14,5,1.6956521739130435,1.7337662337662338,1.9943181818181819
14,6,1.4096385542168675,1.4464285714285714,1.7205882352941178
14,7,1.2061855670103092,1.2446808510638299,1.5129310344827587
14,8,1.054054054054054,1.1037735849056605,1.35
14,9,0.936,0.9915254237288136,1.21875
14,10,0.841726618705036,0.9,1.110759493670886
14,11,0.7647058823529411,0.823943661971831,1.0203488372093024
14,12,0.7005988023952096,0.7597402597402597,0.9435483870967742
14,13,0.6464088397790055,0.7048192771084337,0.8775
14,14,0.6,0.6573033707865169,0.8200934579439252
14,15,0.5598086124401914,0.6157894736842106,0.7697368421052632
14,16,0.5246636771300448,0.5792079207920792,0.7252066115702479
14,17,0.4936708860759494,0.5467289719626168,0.685546875
14,18,0.46613545816733065,0.5176991150442478,0.65
14,19,0.44150943396226416,0.49159663865546216,0.6179577464788732
14,20,0.41935483870967744,0.468,0.5889261744966443
15,2,4.344827586206897,4.4010989010989015,4.392857142857143
15,3,2.8636363636363638,2.916376306620209,2.9302325581395348
15,4,2.135593220338983,2.181122448979592,2.3773584905660377
15,5,1.7027027027027026,1.738430583501006,2.0
15,6,1.4157303370786516,1.4501661129568106,1.726027397260274
15,7,1.2115384615384615,1.2475247524752475,1.5180722891566265
15,8,1.0588235294117647,1.1066499372647427,1.3548387096774193
15,9,0.9402985074626866,0.9943630214205186,1.2233009708737863
15,10,0.8456375838926175,0.9027635619242579,1.1150442477876106
15,11,0.7682926829268293,0.8266166822867854,1.024390243902439
15,12,0.7039106145251397,0.7623163353500432,0.9473684210526315
15,13,0.6494845360824743,0.7072975140336808,0.8811188811188811
15,14,0.6028708133971292,0.6596858638743456,0.8235294117647058
15,15,0.5625,0.6180798878766643,0.7730061349693251
15,16,0.5271966527196653,0.5814106789716545,0.7283236994219653
15,17,0.49606299212598426,0.5488487865588052,0.6885245901639344
15,18,0.4684014869888476,0.5197407189157337,0.6528497409326425
15,19,0.44366197183098594,0.493564633463906,0.6206896551724138
15,20,0.4214046822742475,0.4698987746403836,0.5915492957746479
16,2,4.354838709677419,4.408163265306122,4.4
16,3,2.872340425531915,2.9220779220779223,2.9347826086956523
16,4,2.142857142857143,2.1857142857142855,2.3823529411764706
16,5,1.7088607594936709,1.7424812030075187,2.004950495049505
16,6,1.4210526315789473,1.453416149068323,1.7307692307692308
16,7,1.2162162162162162,1.25,1.5225563909774436
16,8,1.062992125984252,1.1091549295774648,1.3590604026845639
16,9,0.9440559440559441,0.9968354430379747,1.2272727272727273
16,10,0.8490566037735849,0.9051724137931034,1.1187845303867403
16,11,0.7714285714285715,0.8289473684210527,1.0279187817258884
16,12,0.7068062827225131,0.7645631067961165,0.9507042253521126
16,13,0.6521739130434783,0.7094594594594594,0.8842794759825328
16,14,0.6053811659192825,0.6617647058823529,0.826530612244898
16,15,0.5648535564853556,0.6200787401574803,0.7758620689655172
16,16,0.5294117647058824,0.5833333333333334,0.7310469314079422
16,17,0.4981549815498155,0.5506993006993007,0.6911262798634812
16,18,0.47038327526132406,0.5215231788079471,0.6553398058252428
16,19,0.44554455445544555,0.49528301886792453,0.6230769230769231
16,20,0.4231974921630094,0.47155688622754494,0.593841642228739
17,2,4.363636363636363,4.414285714285715,4.40625
17,3,2.88,2.927051671732523,2.938775510204082
17,4,2.1492537313432836,2.189732142857143,2.386740331491713
17,5,1.7142857142857142,1.746031746031746,2.0093023255813955
17,6,1.4257425742574257,1.456268221574344,1.7349397590361446
17,7,1.2203389830508475,1.2521739130434784,1.5265017667844523
17,8,1.0666666666666667,1.1113561190738699,1.362776025236593
17,9,0.9473684210526315,0.9990089197224975,1.2307692307692308
17,10,0.8520710059171598,0.9072907290729073,1.122077922077922
17,11,0.7741935483870968,0.830997526793075,1.0310262529832936
17,12,0.7093596059113301,0.7665399239543726,0.9536423841059603
17,13,0.6545454545454545,0.7113620324629499,0.8870636550308009
17,14,0.6075949367088608,0.663594470046083,0.8291746641074856
17,15,0.5669291338582677,0.621838371375694,0.7783783783783784
17,16,0.5313653136531366,0.5850261172373766,0.733446519524618
17,17,0.5,0.5523287671232877,0.6934189406099518
17,18,0.4721311475409836,0.5230928905033732,0.6575342465753424
17,19,0.4472049689440994,0.4967964514539182,0.6251808972503617
17,20,0.4247787610619469,0.47301736274049744,0.5958620689655172
18,2,4.371428571428571,4.419642857142857,4.411764705882353
18,3,2.8867924528301887,2.9314285714285715,2.9423076923076925
18,4,2.1549295774647885,2.19327731092437,2.390625
18,5,1.7191011235955056,1.7491694352159468,2.013157894736842
18,6,1.4299065420560748,1.4587912087912087,1.7386363636363635
18,7,1.224,1.2540983606557377,1.53
18,8,1.06993006993007,1.1133056133056134,1.3660714285714286
18,9,0.9503105590062112,1.0009345794392523,1.2338709677419355
18,10,0.8547486033519553,0.9091680814940577,1.125
18,11,0.7766497461928934,0.8328149300155521,1.0337837837837838
18,12,0.7116279069767442,0.7682926829268293,0.95625
18,13,0.6566523605150214,0.7130492676431425,0.8895348837209303
18,14,0.6095617529880478,0.6652173913043479,0.8315217391304348
18,15,0.5687732342007435,0.6233993015133876,0.7806122448979592
18,16,0.5331010452961672,0.5865279299014239,0.7355769230769231
18,17,0.5016393442622951,0.5537745604963805,0.6954545454545454
18,18,0.47368421052631576,0.5244857982370226,0.6594827586206896
18,19,0.44868035190615835,0.4981395348837209,0.6270491803278688
18,20,0.42618384401114207,0.4743135518157662,0.59765625
19,2,4.378378378378378,4.42436974789916,4.416666666666667
19,3,2.892857142857143,2.9353099730458223,2.9454545454545453
19,4,2.16,2.1964285714285716,2.394088669950739
19,5,1.7234042553191489,1.7519623233908947,2.016597510373444
19,6,1.4336283185840708,1.4610389610389611,1.7419354838709677
19,7,1.2272727272727273,1.255813953488372,1.5331230283911672
19,8,1.0728476821192052,1.1150442477876106,1.3690140845070422
19,9,0.9529411764705882,1.0026525198938991,1.2366412213740459
19,10,0.8571428571428571,0.9108433734939759,1.1276102088167053
19,11,0.7788461538461539,0.8344370860927153,1.0362473347547974
19,12,0.7136563876651982,0.769857433808554,0.9585798816568047
19,13,0.6585365853658537,0.7145557655954632,0.8917431192660551
19,14,0.6113207547169811,0.6666666666666666,0.8336192109777015
19,15,0.5704225352112676,0.6247933884297521,0.782608695652174
19,16,0.5346534653465347,0.5878693623639192,0.7374810318664643
19,17,0.5031055900621118,0.5550660792951542,0.697274031563845
19,18,0.4750733137829912,0.5257301808066759,0.6612244897959184
19,19,0.45,0.49933949801849403,0.628719275549806
19,20,0.42744063324538256,0.47547169811320755,0.5992601726263872
20,2,4.384615384615385,4.428571428571429,4.421052631578948
20,3,2.8983050847457625,2.938775510204082,2.9482758620689653
20,4,2.1645569620253164,2.199248120300752,2.397196261682243
20,5,1.7272727272727273,1.7544642857142858,2.0196850393700787
20,6,1.4369747899159664,1.4630541871921183,1.7448979591836735
20,7,1.2302158273381294,1.2573529411764706,1.535928143712575
20,8,1.0754716981132075,1.1166044776119404,1.3716577540106951
20,9,0.9553072625698324,1.0041946308724832,1.2391304347826086
20,10,0.8592964824120602,0.9123475609756098,1.1299559471365639
20,11,0.7808219178082192,0.8358938547486033,1.0384615384615385
20,12,0.7154811715481172,0.7712628865979382,0.9606741573033708
20,13,0.6602316602316602,0.7159090909090909,0.8937282229965157
20,14,0.6129032258064516,0.66796875,0.8355048859934854
20,15,0.5719063545150501,0.6260460251046025,0.7844036697247706
20,16,0.5360501567398119,0.5890748031496063,0.739193083573487
20,17,0.504424778761062,0.5562267657992565,0.6989100817438693
20,18,0.4763231197771588,0.5268485915492958,0.6627906976744186
20,19,0.45118733509234826,0.5004180602006689,0.6302211302211302
20,20,0.42857142857142855,0.4765127388535032,0.6007025761124122


==> tikz/results/csv/cz_gates_growth_ratio.csv <==
nodes,qubits_per_node,Sin límite (∞),Límite 2⁻⁷,Límite 2⁻³
2,2,2.0,2.0,2.0
2,3,1.5,1.5,1.0
2,4,1.3333333333333333,1.3333333333333333,0.6
2,5,1.25,1.1,0.42857142857142855
2,6,1.2,0.8666666666666667,0.3333333333333333
2,7,1.1666666666666667,0.6666666666666666,0.2727272727272727
2,8,1.1428571428571428,0.5185185185185185,0.23076923076923078
2,9,1.125,0.42424242424242425,0.2
2,10,1.1111111111111112,0.358974358974359,0.17647058823529413
2,11,1.1,0.3111111111111111,0.15789473684210525
2,12,1.0909090909090908,0.27450980392156865,0.14285714285714285
2,13,1.0833333333333333,0.24561403508771928,0.13043478260869565
2,14,1.0769230769230769,0.2222222222222222,0.12
2,15,1.0714285714285714,0.2028985507246377,0.1111111111111111
2,16,1.0666666666666667,0.18666666666666668,0.10344827586206896
2,17,1.0625,0.1728395061728395,0.0967741935483871
2,18,1.0588235294117647,0.16091954022988506,0.09090909090909091
2,19,1.0555555555555556,0.15053763440860216,0.08571428571428572
2,20,1.0526315789473684,0.1414141414141414,0.08108108108108109
3,2,4.0,4.0,3.0
3,3,3.0,2.888888888888889,1.3333333333333333
3,4,2.6666666666666665,2.111111111111111,0.8
3,5,2.5,1.5666666666666667,0.5714285714285714
3,6,2.4,1.1777777777777778,0.4444444444444444
3,7,2.3333333333333335,0.8888888888888888,0.36363636363636365
3,8,2.2857142857142856,0.691358024691358,0.3076923076923077
3,9,2.25,0.5656565656565656,0.26666666666666666
3,10,2.2222222222222223,0.47863247863247865,0.23529411764705882
3,11,2.2,0.4148148148148148,0.21052631578947367
3,12,2.1818181818181817,0.3660130718954248,0.19047619047619047
3,13,2.1666666666666665,0.32748538011695905,0.17391304347826086
3,14,2.1538461538461537,0.2962962962962963,0.16
3,15,2.142857142857143,0.27053140096618356,0.14814814814814814
3,16,2.1333333333333333,0.24888888888888888,0.13793103448275862
3,17,2.125,0.23045267489711935,0.12903225806451613
3,18,2.1176470588235294,0.21455938697318008,0.12121212121212122
3,19,2.111111111111111,0.2007168458781362,0.11428571428571428
3,20,2.1052631578947367,0.18855218855218855,0.10810810810810811
4,2,6.0,6.0,3.5
4,3,4.5,3.6666666666666665,1.5
4,4,4.0,2.5,0.9
4,5,3.75,1.8,0.6428571428571429
4,6,3.6,1.3333333333333333,0.5
4,7,3.5,1.0,0.4090909090909091
4,8,3.4285714285714284,0.7777777777777778,0.34615384615384615
4,9,3.375,0.6363636363636364,0.3
4,10,3.3333333333333335,0.5384615384615384,0.2647058823529412
4,11,3.3,0.4666666666666667,0.23684210526315788
4,12,3.272727272727273,0.4117647058823529,0.21428571428571427
4,13,3.25,0.3684210526315789,0.1956521739130435
4,14,3.230769230769231,0.3333333333333333,0.18
4,15,3.2142857142857144,0.30434782608695654,0.16666666666666666
4,16,3.2,0.28,0.15517241379310345
4,17,3.1875,0.25925925925925924,0.14516129032258066
4,18,3.176470588235294,0.2413793103448276,0.13636363636363635
4,19,3.1666666666666665,0.22580645161290322,0.12857142857142856
4,20,3.1578947368421053,0.21212121212121213,0.12162162162162163
5,2,8.0,7.4,3.8
5,3,6.0,4.133333333333334,1.6
5,4,5.333333333333333,2.7333333333333334,0.96
5,5,5.0,1.94,0.6857142857142857
5,6,4.8,1.4266666666666667,0.5333333333333333
5,7,4.666666666666667,1.0666666666666667,0.43636363636363634
5,8,4.571428571428571,0.8296296296296296,0.36923076923076925
5,9,4.5,0.6787878787878788,0.32
5,10,4.444444444444445,0.5743589743589743,0.2823529411764706
5,11,4.4,0.49777777777777776,0.25263157894736843
5,12,4.363636363636363,0.4392156862745098,0.22857142857142856
5,13,4.333333333333333,0.3929824561403509,0.20869565217391303
5,14,4.3076923076923075,0.35555555555555557,0.192
5,15,4.285714285714286,0.32463768115942027,0.17777777777777778
5,16,4.266666666666667,0.2986666666666667,0.16551724137931034
5,17,4.25,0.2765432098765432,0.15483870967741936
5,18,4.235294117647059,0.2574712643678161,0.14545454545454545
5,19,4.222222222222222,0.24086021505376345,0.13714285714285715
5,20,4.2105263157894735,0.22626262626262628,0.12972972972972974
6,2,10.0,8.333333333333334,4.0
6,3,7.5,4.444444444444445,1.6666666666666667
6,4,6.666666666666667,2.888888888888889,1.0
6,5,6.25,2.033333333333333,0.7142857142857143
6,6,6.0,1.488888888888889,0.5555555555555556
6,7,5.833333333333333,1.1111111111111112,0.45454545454545453
6,8,5.714285714285714,0.8641975308641975,0.38461538461538464
6,9,5.625,0.7070707070707071,0.3333333333333333
6,10,5.555555555555555,0.5982905982905983,0.29411764705882354
6,11,5.5,0.5185185185185185,0.2631578947368421
6,12,5.454545454545454,0.45751633986928103,0.23809523809523808
6,13,5.416666666666667,0.4093567251461988,0.21739130434782608
6,14,5.384615384615385,0.37037037037037035,0.2
6,15,5.357142857142857,0.33816425120772947,0.18518518518518517
6,16,5.333333333333333,0.3111111111111111,0.1724137931034483
6,17,5.3125,0.2880658436213992,0.16129032258064516
6,18,5.294117647058823,0.2681992337164751,0.15151515151515152
6,19,5.277777777777778,0.25089605734767023,0.14285714285714285
6,20,5.2631578947368425,0.2356902356902357,0.13513513513513514
7,2,12.0,9.0,4.142857142857143
7,3,9.0,4.666666666666667,1.7142857142857142
7,4,8.0,3.0,1.0285714285714285
7,5,7.5,2.1,0.7346938775510204
7,6,7.2,1.5333333333333334,0.5714285714285714
7,7,7.0,1.1428571428571428,0.4675324675324675
7,8,6.857142857142857,0.8888888888888888,0.3956043956043956
7,9,6.75,0.7272727272727273,0.34285714285714286
7,10,6.666666666666667,0.6153846153846154,0.3025210084033613
7,11,6.6,0.5333333333333333,0.2706766917293233
7,12,6.545454545454546,0.47058823529411764,0.24489795918367346
7,13,6.5,0.42105263157894735,0.2236024844720497
7,14,6.461538461538462,0.38095238095238093,0.2057142857142857
7,15,6.428571428571429,0.34782608695652173,0.19047619047619047
7,16,6.4,0.32,0.17733990147783252
7,17,6.375,0.2962962962962963,0.16589861751152074
7,18,6.352941176470588,0.27586206896551724,0.15584415584415584
7,19,6.333333333333333,0.25806451612903225,0.1469387755102041
7,20,6.315789473684211,0.24242424242424243,0.138996138996139
8,2,14.0,9.5,4.25
8,3,10.5,4.833333333333333,1.75
8,4,9.333333333333334,3.0833333333333335,1.05
8,5,8.75,2.15,0.75
8,6,8.4,1.5666666666666667,0.5833333333333334
8,7,8.166666666666666,1.1666666666666667,0.4772727272727273
8,8,8.0,0.9074074074074074,0.40384615384615385
8,9,7.875,0.7424242424242424,0.35
8,10,7.777777777777778,0.6282051282051282,0.3088235294117647
8,11,7.7,0.5444444444444444,0.27631578947368424
8,12,7.636363636363637,0.4803921568627451,0.25
8,13,7.583333333333333,0.4298245614035088,0.22826086956521738
8,14,7.538461538461538,0.3888888888888889,0.21
8,15,7.5,0.35507246376811596,0.19444444444444445
8,16,7.466666666666667,0.32666666666666666,0.1810344827586207
8,17,7.4375,0.30246913580246915,0.1693548387096774
8,18,7.411764705882353,0.28160919540229884,0.1590909090909091
8,19,7.388888888888889,0.26344086021505375,0.15
8,20,7.368421052631579,0.2474747474747475,0.14189189189189189
9,2,16.0,9.88888888888889,4.333333333333333
9,3,12.0,4.962962962962963,1.7777777777777777
9,4,10.666666666666666,3.1481481481481484,1.0666666666666667
9,5,10.0,2.188888888888889,0.7619047619047619
9,6,9.6,1.5925925925925926,0.5925925925925926
9,7,9.333333333333334,1.1851851851851851,0.48484848484848486
9,8,9.142857142857142,0.9218106995884774,0.41025641025641024
9,9,9.0,0.7542087542087542,0.35555555555555557
9,10,8.88888888888889,0.6381766381766382,0.3137254901960784
9,11,8.8,0.5530864197530864,0.2807017543859649
9,12,8.727272727272727,0.4880174291938998,0.25396825396825395
9,13,8.666666666666666,0.43664717348927873,0.2318840579710145
9,14,8.615384615384615,0.3950617283950617,0.21333333333333335
9,15,8.571428571428571,0.3607085346215781,0.19753086419753085
9,16,8.533333333333333,0.33185185185185184,0.1839080459770115
9,17,8.5,0.30727023319615915,0.17204301075268819
9,18,8.470588235294118,0.28607918263090676,0.16161616161616163
9,19,8.444444444444445,0.26762246117084826,0.1523809523809524
9,20,8.421052631578947,0.25140291806958476,0.14414414414414414
10,2,18.0,10.2,4.4
10,3,13.5,5.066666666666666,1.8
10,4,12.0,3.2,1.08
10,5,11.25,2.22,0.7714285714285715
10,6,10.8,1.6133333333333333,0.6
10,7,10.5,1.2,0.4909090909090909
10,8,10.285714285714286,0.9333333333333333,0.4153846153846154
10,9,10.125,0.7636363636363637,0.36
10,10,10.0,0.6461538461538462,0.3176470588235294
10,11,9.9,0.56,0.28421052631578947
10,12,9.818181818181818,0.49411764705882355,0.2571428571428571
10,13,9.75,0.4421052631578947,0.23478260869565218
10,14,9.692307692307692,0.4,0.216
10,15,9.642857142857142,0.3652173913043478,0.2
10,16,9.6,0.336,0.18620689655172415
10,17,9.5625,0.3111111111111111,0.17419354838709677
10,18,9.529411764705882,0.2896551724137931,0.16363636363636364
10,19,9.5,0.2709677419354839,0.15428571428571428
10,20,9.473684210526315,0.2545454545454545,0.14594594594594595
11,2,20.0,10.454545454545455,4.454545454545454
11,3,15.0,5.151515151515151,1.8181818181818181
11,4,13.333333333333334,3.242424242424242,1.0909090909090908
11,5,12.5,2.2454545454545456,0.7792207792207793
11,6,12.0,1.6303030303030304,0.6060606060606061
11,7,11.666666666666666,1.2121212121212122,0.49586776859504134
11,8,11.428571428571429,0.9427609427609428,0.4195804195804196
11,9,11.25,0.7713498622589532,0.36363636363636365
11,10,11.11111111111111,0.6526806526806527,0.32085561497326204
11,11,11.0,0.5656565656565656,0.28708133971291866
11,12,10.909090909090908,0.49910873440285203,0.2597402597402597
11,13,10.833333333333334,0.44657097288676234,0.23715415019762845
11,14,10.76923076923077,0.40404040404040403,0.21818181818181817
11,15,10.714285714285714,0.3689064558629776,0.20202020202020202
11,16,10.666666666666666,0.3393939393939394,0.18808777429467086
11,17,10.625,0.31425364758698093,0.17595307917888564
11,18,10.588235294117647,0.29258098223615464,0.1652892561983471
11,19,10.555555555555555,0.27370478983382207,0.15584415584415584
11,20,10.526315789473685,0.2571166207529844,0.14742014742014742
12,2,22.0,10.666666666666666,4.5
12,3,16.5,5.222222222222222,1.8333333333333333
12,4,14.666666666666666,3.2777777777777777,1.1
12,5,13.75,2.2666666666666666,0.7857142857142857
12,6,13.2,1.6444444444444444,0.6111111111111112
12,7,12.833333333333334,1.2222222222222223,0.5
12,8,12.571428571428571,0.9506172839506173,0.4230769230769231
12,9,12.375,0.7777777777777778,0.36666666666666664
12,10,12.222222222222221,0.6581196581196581,0.3235294117647059
12,11,12.1,0.5703703703703704,0.2894736842105263
12,12,12.0,0.5032679738562091,0.2619047619047619
12,13,11.916666666666666,0.4502923976608187,0.2391304347826087
12,14,11.846153846153847,0.4074074074074074,0.22
12,15,11.785714285714286,0.3719806763285024,0.2037037037037037
12,16,11.733333333333333,0.3422222222222222,0.1896551724137931
12,17,11.6875,0.3168724279835391,0.1774193548387097
12,18,11.647058823529411,0.2950191570881226,0.16666666666666666
12,19,11.61111111111111,0.27598566308243727,0.15714285714285714
12,20,11.578947368421053,0.25925925925925924,0.14864864864864866
13,2,24.0,10.846153846153847,4.538461538461538
13,3,18.0,5.282051282051282,1.8461538461538463
13,4,16.0,3.3076923076923075,1.1076923076923078
13,5,15.0,2.2846153846153845,0.7912087912087912
13,6,14.4,1.6564102564102565,0.6153846153846154
13,7,14.0,1.2307692307692308,0.5034965034965035
13,8,13.714285714285714,0.9572649572649573,0.4260355029585799
13,9,13.5,0.7832167832167832,0.36923076923076925
13,10,13.333333333333334,0.6627218934911243,0.3257918552036199
13,11,13.2,0.5743589743589743,0.291497975708502
13,12,13.090909090909092,0.5067873303167421,0.26373626373626374
13,13,13.0,0.4534412955465587,0.2408026755852843
13,14,12.923076923076923,0.41025641025641024,0.22153846153846155
13,15,12.857142857142858,0.3745819397993311,0.20512820512820512
13,16,12.8,0.3446153846153846,0.1909814323607427
13,17,12.75,0.3190883190883191,0.17866004962779156
13,18,12.705882352941176,0.29708222811671087,0.16783216783216784
13,19,12.666666666666666,0.27791563275434245,0.15824175824175823
13,20,12.631578947368421,0.26107226107226106,0.1496881496881497
14,2,26.0,11.0,4.571428571428571
14,3,19.5,5.333333333333333,1.8571428571428572
14,4,17.333333333333332,3.3333333333333335,1.1142857142857143
14,5,16.25,2.3,0.7959183673469388
14,6,15.6,1.6666666666666667,0.6190476190476191
14,7,15.166666666666666,1.2380952380952381,0.5064935064935064
14,8,14.857142857142858,0.9629629629629629,0.42857142857142855
14,9,14.625,0.7878787878787878,0.37142857142857144
14,10,14.444444444444445,0.6666666666666666,0.3277310924369748
14,11,14.3,0.5777777777777777,0.2932330827067669
14,12,14.181818181818182,0.5098039215686274,0.2653061224489796
14,13,14.083333333333334,0.45614035087719296,0.2422360248447205
14,14,14.0,0.4126984126984127,0.22285714285714286
14,15,13.928571428571429,0.37681159420289856,0.20634920634920634
14,16,13.866666666666667,0.3466666666666667,0.1921182266009852
14,17,13.8125,0.32098765432098764,0.17972350230414746
14,18,13.764705882352942,0.2988505747126437,0.16883116883116883
14,19,13.722222222222221,0.27956989247311825,0.15918367346938775
14,20,13.68421052631579,0.26262626262626265,0.15057915057915058
15,2,28.0,11.133333333333333,4.6
15,3,21.0,5.377777777777778,1.8666666666666667
15,4,18.666666666666668,3.3555555555555556,1.12
15,5,17.5,2.3133333333333335,0.8
15,6,16.8,1.6755555555555555,0.6222222222222222
15,7,16.333333333333332,1.2444444444444445,0.509090909090909
15,8,16.0,0.9679012345679012,0.4307692307692308
15,9,15.75,0.7919191919191919,0.37333333333333335
15,10,15.555555555555555,0.67008547008547,0.32941176470588235
15,11,15.4,0.5807407407407408,0.29473684210526313
15,12,15.272727272727273,0.5124183006535947,0.26666666666666666
15,13,15.166666666666666,0.4584795321637427,0.24347826086956523
15,14,15.076923076923077,0.4148148148148148,0.224
15,15,15.0,0.37874396135265703,0.2074074074074074
15,16,14.933333333333334,0.34844444444444445,0.19310344827586207
15,17,14.875,0.3226337448559671,0.18064516129032257
15,18,14.823529411764707,0.3003831417624521,0.1696969696969697
15,19,14.777777777777779,0.2810035842293907,0.16
15,20,14.736842105263158,0.26397306397306397,0.15135135135135136
16,2,30.0,11.25,4.625
16,3,22.5,5.416666666666667,1.875
16,4,20.0,3.375,1.125
16,5,18.75,2.325,0.8035714285714286
16,6,18.0,1.6833333333333333,0.625
16,7,17.5,1.25,0.5113636363636364
16,8,17.142857142857142,0.9722222222222222,0.4326923076923077
16,9,16.875,0.7954545454545454,0.375
16,10,16.666666666666668,0.6730769230769231,0.33088235294117646
16,11,16.5,0.5833333333333334,0.29605263157894735
16,12,16.363636363636363,0.5147058823529411,0.26785714285714285
16,13,16.25,0.4605263157894737,0.24456521739130435
16,14,16.153846153846153,0.4166666666666667,0.225
16,15,16.071428571428573,0.3804347826086957,0.20833333333333334
16,16,16.0,0.35,0.1939655172413793
16,17,15.9375,0.32407407407407407,0.1814516129032258
16,18,15.882352941176471,0.3017241379310345,0.17045454545454544
16,19,15.833333333333334,0.28225806451612906,0.16071428571428573
16,20,15.789473684210526,0.26515151515151514,0.15202702702702703
17,2,32.0,11.352941176470589,4.647058823529412
17,3,24.0,5.450980392156863,1.8823529411764706
17,4,21.333333333333332,3.392156862745098,1.1294117647058823
17,5,20.0,2.335294117647059,0.8067226890756303
17,6,19.2,1.6901960784313725,0.6274509803921569
17,7,18.666666666666668,1.2549019607843137,0.5133689839572193
17,8,18.285714285714285,0.9760348583877996,0.4343891402714932
17,9,18.0,0.7985739750445633,0.3764705882352941
17,10,17.77777777777778,0.6757164404223228,0.33217993079584773
17,11,17.6,0.5856209150326798,0.29721362229102166
17,12,17.454545454545453,0.5167243367935409,0.2689075630252101
17,13,17.333333333333332,0.46233230134158926,0.24552429667519182
17,14,17.23076923076923,0.41830065359477125,0.22588235294117648
17,15,17.142857142857142,0.38192668371696503,0.20915032679738563
17,16,17.066666666666666,0.35137254901960785,0.1947261663286004
17,17,17.0,0.3253449527959332,0.18216318785578747
17,18,16.941176470588236,0.3029073698444895,0.1711229946524064
17,19,16.88888888888889,0.28336495888678054,0.16134453781512606
17,20,16.842105263157894,0.26619132501485443,0.15262321144674085
18,2,34.0,11.444444444444445,4.666666666666667
18,3,25.5,5.481481481481482,1.8888888888888888
18,4,22.666666666666668,3.4074074074074074,1.1333333333333333
18,5,21.25,2.3444444444444446,0.8095238095238095
18,6,20.4,1.6962962962962962,0.6296296296296297
18,7,19.833333333333332,1.2592592592592593,0.5151515151515151
18,8,19.428571428571427,0.9794238683127572,0.4358974358974359
18,9,19.125,0.8013468013468014,0.37777777777777777
18,10,18.88888888888889,0.6780626780626781,0.3333333333333333
18,11,18.7,0.5876543209876544,0.2982456140350877
18,12,18.545454545454547,0.5185185185185185,0.2698412698412698
18,13,18.416666666666668,0.46393762183235865,0.2463768115942029
18,14,18.307692307692307,0.41975308641975306,0.22666666666666666
18,15,18.214285714285715,0.3832528180354267,0.20987654320987653
18,16,18.133333333333333,0.35259259259259257,0.19540229885057472
18,17,18.0625,0.32647462277091904,0.1827956989247312
18,18,18.0,0.30395913154533843,0.1717171717171717
18,19,17.944444444444443,0.2843488649940263,0.1619047619047619
18,20,17.894736842105264,0.2671156004489338,0.15315315315315314
19,2,36.0,11.526315789473685,4.684210526315789
19,3,27.0,5.508771929824562,1.894736842105263
19,4,24.0,3.4210526315789473,1.1368421052631579
19,5,22.5,2.3526315789473684,0.8120300751879699
19,6,21.6,1.7017543859649122,0.631578947368421
19,7,21.0,1.263157894736842,0.5167464114832536
19,8,20.571428571428573,0.9824561403508771,0.43724696356275305
19,9,20.25,0.8038277511961722,0.37894736842105264
19,10,20.0,0.680161943319838,0.33436532507739936
19,11,19.8,0.5894736842105263,0.29916897506925205
19,12,19.636363636363637,0.5201238390092879,0.2706766917293233
19,13,19.5,0.46537396121883656,0.2471395881006865
19,14,19.384615384615383,0.42105263157894735,0.22736842105263158
19,15,19.285714285714285,0.38443935926773454,0.21052631578947367
19,16,19.2,0.35368421052631577,0.19600725952813067
19,17,19.125,0.32748538011695905,0.1833616298811545
19,18,19.058823529411764,0.30490018148820325,0.1722488038277512
19,19,19.0,0.28522920203735147,0.162406015037594
19,20,18.94736842105263,0.2679425837320574,0.15362731152204837
20,2,38.0,11.6,4.7
20,3,28.5,5.533333333333333,1.9
20,4,25.333333333333332,3.433333333333333,1.14
20,5,23.75,2.36,0.8142857142857143
20,6,22.8,1.7066666666666668,0.6333333333333333
20,7,22.166666666666668,1.2666666666666666,0.5181818181818182
20,8,21.714285714285715,0.9851851851851852,0.43846153846153846
20,9,21.375,0.806060606060606,0.38
20,10,21.11111111111111,0.6820512820512821,0.3352941176470588
20,11,20.9,0.5911111111111111,0.3
20,12,20.727272727272727,0.5215686274509804,0.2714285714285714
20,13,20.583333333333332,0.4666666666666667,0.24782608695652175
20,14,20.46153846153846,0.4222222222222222,0.228
20,15,20.357142857142858,0.3855072463768116,0.2111111111111111
20,16,20.266666666666666,0.3546666666666667,0.19655172413793104
20,17,20.1875,0.32839506172839505,0.18387096774193548
20,18,20.11764705882353,0.3057471264367816,0.17272727272727273
20,19,20.055555555555557,0.2860215053763441,0.16285714285714287
20,20,20.0,0.2686868686868687,0.15405405405405406


==> tikz/results/csv/datos_probabilidad.csv <==
Limit,fake_hanoi,fake_montreal,fake_paris,Ideal_Simulator
2,0.375,0.310546875,0.2822265625,0.431640625
4,0.42565,0.41796875,0.3056640625,0.8310546875
6,0.31640625,0.3125,0.1689453125,0.947265625
8,0.28125,0.263671875,0.1083984375,0.9912109375
10,0.1787109375,0.23046875,0.072265625,0.9990234375
12,0.060546875,0.123046875,0.0380859375,1.0
14,0.166015625,0.1201171875,0.05078125,1.0
16,0.1796875,0.1298828125,0.0322265625,1.0

==> tikz/results/csv/eprs_per_node.csv <==
nodes,qubits_per_node,Sin límite (∞),Límite 2⁻⁷,Límite 2⁻³
2,2,1.0,1.0,1.0
2,3,1.5,1.5,1.5
2,4,2.0,2.0,1.5
2,5,2.5,2.5,1.5
2,6,3.0,3.0,1.5
2,7,3.5,3.5,1.5
2,8,4.0,3.5,1.5
2,9,4.5,3.5,1.5
2,10,5.0,3.5,1.5
2,11,5.5,3.5,1.5
2,12,6.0,3.5,1.5
2,13,6.5,3.5,1.5
2,14,7.0,3.5,1.5
2,15,7.5,3.5,1.5
2,16,8.0,3.5,1.5
2,17,8.5,3.5,1.5
2,18,9.0,3.5,1.5
2,19,9.5,3.5,1.5
2,20,10.0,3.5,1.5
3,2,2.0,2.0,1.6666666666666667
3,3,3.0,3.0,2.0
3,4,4.0,3.6666666666666665,2.0
3,5,5.0,4.0,2.0
3,6,6.0,4.333333333333333,2.0
3,7,7.0,4.666666666666667,2.0
3,8,8.0,4.666666666666667,2.0
3,9,9.0,4.666666666666667,2.0
3,10,10.0,4.666666666666667,2.0
3,11,11.0,4.666666666666667,2.0
3,12,12.0,4.666666666666667,2.0
3,13,13.0,4.666666666666667,2.0
3,14,14.0,4.666666666666667,2.0
3,15,15.0,4.666666666666667,2.0
3,16,16.0,4.666666666666667,2.0
3,17,17.0,4.666666666666667,2.0
3,18,18.0,4.666666666666667,2.0
3,19,19.0,4.666666666666667,2.0
3,20,20.0,4.666666666666667,2.0
4,2,3.0,3.0,2.0
4,3,4.5,4.0,2.25
4,4,6.0,4.5,2.25
4,5,7.5,4.75,2.25
4,6,9.0,5.0,2.25
4,7,10.5,5.25,2.25
4,8,12.0,5.25,2.25
4,9,13.5,5.25,2.25
4,10,15.0,5.25,2.25
4,11,16.5,5.25,2.25
4,12,18.0,5.25,2.25
4,13,19.5,5.25,2.25
4,14,21.0,5.25,2.25
4,15,22.5,5.25,2.25
4,16,24.0,5.25,2.25
4,17,25.5,5.25,2.25
4,18,27.0,5.25,2.25
4,19,28.5,5.25,2.25
4,20,30.0,5.25,2.25
5,2,4.0,3.8,2.2
5,3,6.0,4.6,2.4
5,4,8.0,5.0,2.4
5,5,10.0,5.2,2.4
5,6,12.0,5.4,2.4
5,7,14.0,5.6,2.4
5,8,16.0,5.6,2.4
5,9,18.0,5.6,2.4
5,10,20.0,5.6,2.4
5,11,22.0,5.6,2.4
5,12,24.0,5.6,2.4
5,13,26.0,5.6,2.4
5,14,28.0,5.6,2.4
5,15,30.0,5.6,2.4
5,16,32.0,5.6,2.4
5,17,34.0,5.6,2.4
5,18,36.0,5.6,2.4
5,19,38.0,5.6,2.4
5,20,40.0,5.6,2.4
6,2,5.0,4.333333333333333,2.3333333333333335
6,3,7.5,5.0,2.5
6,4,10.0,5.333333333333333,2.5
6,5,12.5,5.5,2.5
6,6,15.0,5.666666666666667,2.5
6,7,17.5,5.833333333333333,2.5
6,8,20.0,5.833333333333333,2.5
6,9,22.5,5.833333333333333,2.5
6,10,25.0,5.833333333333333,2.5
6,11,27.5,5.833333333333333,2.5
6,12,30.0,5.833333333333333,2.5
6,13,32.5,5.833333333333333,2.5
6,14,35.0,5.833333333333333,2.5
6,15,37.5,5.833333333333333,2.5
6,16,40.0,5.833333333333333,2.5
6,17,42.5,5.833333333333333,2.5
6,18,45.0,5.833333333333333,2.5
6,19,47.5,5.833333333333333,2.5
6,20,50.0,5.833333333333333,2.5
7,2,6.0,4.714285714285714,2.4285714285714284
7,3,9.0,5.285714285714286,2.5714285714285716
7,4,12.0,5.571428571428571,2.5714285714285716
7,5,15.0,5.714285714285714,2.5714285714285716
7,6,18.0,5.857142857142857,2.5714285714285716
7,7,21.0,6.0,2.5714285714285716
7,8,24.0,6.0,2.5714285714285716
7,9,27.0,6.0,2.5714285714285716
7,10,30.0,6.0,2.5714285714285716
7,11,33.0,6.0,2.5714285714285716
7,12,36.0,6.0,2.5714285714285716
7,13,39.0,6.0,2.5714285714285716
7,14,42.0,6.0,2.5714285714285716
7,15,45.0,6.0,2.5714285714285716
7,16,48.0,6.0,2.5714285714285716
7,17,51.0,6.0,2.5714285714285716
7,18,54.0,6.0,2.5714285714285716
7,19,57.0,6.0,2.5714285714285716
7,20,60.0,6.0,2.5714285714285716
8,2,7.0,5.0,2.5
8,3,10.5,5.5,2.625
8,4,14.0,5.75,2.625
8,5,17.5,5.875,2.625
8,6,21.0,6.0,2.625
8,7,24.5,6.125,2.625
8,8,28.0,6.125,2.625
8,9,31.5,6.125,2.625
8,10,35.0,6.125,2.625
8,11,38.5,6.125,2.625
8,12,42.0,6.125,2.625
8,13,45.5,6.125,2.625
8,14,49.0,6.125,2.625
8,15,52.5,6.125,2.625
8,16,56.0,6.125,2.625
8,17,59.5,6.125,2.625
8,18,63.0,6.125,2.625
8,19,66.5,6.125,2.625
8,20,70.0,6.125,2.625
9,2,8.0,5.222222222222222,2.5555555555555554
9,3,12.0,5.666666666666667,2.6666666666666665
9,4,16.0,5.888888888888889,2.6666666666666665
9,5,20.0,6.0,2.6666666666666665
9,6,24.0,6.111111111111111,2.6666666666666665
9,7,28.0,6.222222222222222,2.6666666666666665
9,8,32.0,6.222222222222222,2.6666666666666665
9,9,36.0,6.222222222222222,2.6666666666666665
9,10,40.0,6.222222222222222,2.6666666666666665
9,11,44.0,6.222222222222222,2.6666666666666665
9,12,48.0,6.222222222222222,2.6666666666666665
9,13,52.0,6.222222222222222,2.6666666666666665
9,14,56.0,6.222222222222222,2.6666666666666665
9,15,60.0,6.222222222222222,2.6666666666666665
9,16,64.0,6.222222222222222,2.6666666666666665
9,17,68.0,6.222222222222222,2.6666666666666665
9,18,72.0,6.222222222222222,2.6666666666666665
9,19,76.0,6.222222222222222,2.6666666666666665
9,20,80.0,6.222222222222222,2.6666666666666665
10,2,9.0,5.4,2.6
10,3,13.5,5.8,2.7
10,4,18.0,6.0,2.7
10,5,22.5,6.1,2.7
10,6,27.0,6.2,2.7
10,7,31.5,6.3,2.7
10,8,36.0,6.3,2.7
10,9,40.5,6.3,2.7
10,10,45.0,6.3,2.7
10,11,49.5,6.3,2.7
10,12,54.0,6.3,2.7
10,13,58.5,6.3,2.7
10,14,63.0,6.3,2.7
10,15,67.5,6.3,2.7
10,16,72.0,6.3,2.7
10,17,76.5,6.3,2.7
10,18,81.0,6.3,2.7
10,19,85.5,6.3,2.7
10,20,90.0,6.3,2.7
11,2,10.0,5.545454545454546,2.6363636363636362
11,3,15.0,5.909090909090909,2.727272727272727
11,4,20.0,6.090909090909091,2.727272727272727
11,5,25.0,6.181818181818182,2.727272727272727
11,6,30.0,6.2727272727272725,2.727272727272727
11,7,35.0,6.363636363636363,2.727272727272727
11,8,40.0,6.363636363636363,2.727272727272727
11,9,45.0,6.363636363636363,2.727272727272727
11,10,50.0,6.363636363636363,2.727272727272727
11,11,55.0,6.363636363636363,2.727272727272727
11,12,60.0,6.363636363636363,2.727272727272727
11,13,65.0,6.363636363636363,2.727272727272727
11,14,70.0,6.363636363636363,2.727272727272727
11,15,75.0,6.363636363636363,2.727272727272727
11,16,80.0,6.363636363636363,2.727272727272727
11,17,85.0,6.363636363636363,2.727272727272727
11,18,90.0,6.363636363636363,2.727272727272727
11,19,95.0,6.363636363636363,2.727272727272727
11,20,100.0,6.363636363636363,2.727272727272727
12,2,11.0,5.666666666666667,2.6666666666666665
12,3,16.5,6.0,2.75
12,4,22.0,6.166666666666667,2.75
12,5,27.5,6.25,2.75
12,6,33.0,6.333333333333333,2.75
12,7,38.5,6.416666666666667,2.75
12,8,44.0,6.416666666666667,2.75
12,9,49.5,6.416666666666667,2.75
12,10,55.0,6.416666666666667,2.75
12,11,60.5,6.416666666666667,2.75
12,12,66.0,6.416666666666667,2.75
12,13,71.5,6.416666666666667,2.75
12,14,77.0,6.416666666666667,2.75
12,15,82.5,6.416666666666667,2.75
12,16,88.0,6.416666666666667,2.75
12,17,93.5,6.416666666666667,2.75
12,18,99.0,6.416666666666667,2.75
12,19,104.5,6.416666666666667,2.75
12,20,110.0,6.416666666666667,2.75
13,2,12.0,5.769230769230769,2.6923076923076925
13,3,18.0,6.076923076923077,2.769230769230769
13,4,24.0,6.230769230769231,2.769230769230769
13,5,30.0,6.3076923076923075,2.769230769230769
13,6,36.0,6.384615384615385,2.769230769230769
13,7,42.0,6.461538461538462,2.769230769230769
13,8,48.0,6.461538461538462,2.769230769230769
13,9,54.0,6.461538461538462,2.769230769230769
13,10,60.0,6.461538461538462,2.769230769230769
13,11,66.0,6.461538461538462,2.769230769230769
13,12,72.0,6.461538461538462,2.769230769230769
13,13,78.0,6.461538461538462,2.769230769230769
13,14,84.0,6.461538461538462,2.769230769230769
13,15,90.0,6.461538461538462,2.769230769230769
13,16,96.0,6.461538461538462,2.769230769230769
13,17,102.0,6.461538461538462,2.769230769230769
13,18,108.0,6.461538461538462,2.769230769230769
13,19,114.0,6.461538461538462,2.769230769230769
13,20,120.0,6.461538461538462,2.769230769230769
14,2,13.0,5.857142857142857,2.7142857142857144
14,3,19.5,6.142857142857143,2.7857142857142856
14,4,26.0,6.285714285714286,2.7857142857142856
14,5,32.5,6.357142857142857,2.7857142857142856
14,6,39.0,6.428571428571429,2.7857142857142856
14,7,45.5,6.5,2.7857142857142856
14,8,52.0,6.5,2.7857142857142856
14,9,58.5,6.5,2.7857142857142856
14,10,65.0,6.5,2.7857142857142856
14,11,71.5,6.5,2.7857142857142856
14,12,78.0,6.5,2.7857142857142856
14,13,84.5,6.5,2.7857142857142856
14,14,91.0,6.5,2.7857142857142856
14,15,97.5,6.5,2.7857142857142856
14,16,104.0,6.5,2.7857142857142856
14,17,110.5,6.5,2.7857142857142856
14,18,117.0,6.5,2.7857142857142856
14,19,123.5,6.5,2.7857142857142856
14,20,130.0,6.5,2.7857142857142856
15,2,14.0,5.933333333333334,2.7333333333333334
15,3,21.0,6.2,2.8
15,4,28.0,6.333333333333333,2.8
15,5,35.0,6.4,2.8
15,6,42.0,6.466666666666667,2.8
15,7,49.0,6.533333333333333,2.8
15,8,56.0,6.533333333333333,2.8
15,9,63.0,6.533333333333333,2.8
15,10,70.0,6.533333333333333,2.8
15,11,77.0,6.533333333333333,2.8
15,12,84.0,6.533333333333333,2.8
15,13,91.0,6.533333333333333,2.8
15,14,98.0,6.533333333333333,2.8
15,15,105.0,6.533333333333333,2.8
15,16,112.0,6.533333333333333,2.8
15,17,119.0,6.533333333333333,2.8
15,18,126.0,6.533333333333333,2.8
15,19,133.0,6.533333333333333,2.8
15,20,140.0,6.533333333333333,2.8
16,2,15.0,6.0,2.75
16,3,22.5,6.25,2.8125
16,4,30.0,6.375,2.8125
16,5,37.5,6.4375,2.8125
16,6,45.0,6.5,2.8125
16,7,52.5,6.5625,2.8125
16,8,60.0,6.5625,2.8125
16,9,67.5,6.5625,2.8125
16,10,75.0,6.5625,2.8125
16,11,82.5,6.5625,2.8125
16,12,90.0,6.5625,2.8125
16,13,97.5,6.5625,2.8125
16,14,105.0,6.5625,2.8125
16,15,112.5,6.5625,2.8125
16,16,120.0,6.5625,2.8125
16,17,127.5,6.5625,2.8125
16,18,135.0,6.5625,2.8125
16,19,142.5,6.5625,2.8125
16,20,150.0,6.5625,2.8125
17,2,16.0,6.0588235294117645,2.764705882352941
17,3,24.0,6.294117647058823,2.823529411764706
17,4,32.0,6.411764705882353,2.823529411764706
17,5,40.0,6.470588235294118,2.823529411764706
17,6,48.0,6.529411764705882,2.823529411764706
17,7,56.0,6.588235294117647,2.823529411764706
17,8,64.0,6.588235294117647,2.823529411764706
17,9,72.0,6.588235294117647,2.823529411764706
17,10,80.0,6.588235294117647,2.823529411764706
17,11,88.0,6.588235294117647,2.823529411764706
17,12,96.0,6.588235294117647,2.823529411764706
17,13,104.0,6.588235294117647,2.823529411764706
17,14,112.0,6.588235294117647,2.823529411764706
17,15,120.0,6.588235294117647,2.823529411764706
17,16,128.0,6.588235294117647,2.823529411764706
17,17,136.0,6.588235294117647,2.823529411764706
17,18,144.0,6.588235294117647,2.823529411764706
17,19,152.0,6.588235294117647,2.823529411764706
17,20,160.0,6.588235294117647,2.823529411764706
18,2,17.0,6.111111111111111,2.7777777777777777
18,3,25.5,6.333333333333333,2.8333333333333335
18,4,34.0,6.444444444444445,2.8333333333333335
18,5,42.5,6.5,2.8333333333333335
18,6,51.0,6.555555555555555,2.8333333333333335
18,7,59.5,6.611111111111111,2.8333333333333335
18,8,68.0,6.611111111111111,2.8333333333333335
18,9,76.5,6.611111111111111,2.8333333333333335
18,10,85.0,6.611111111111111,2.8333333333333335
18,11,93.5,6.611111111111111,2.8333333333333335
18,12,102.0,6.611111111111111,2.8333333333333335
18,13,110.5,6.611111111111111,2.8333333333333335
18,14,119.0,6.611111111111111,2.8333333333333335
18,15,127.5,6.611111111111111,2.8333333333333335
18,16,136.0,6.611111111111111,2.8333333333333335
18,17,144.5,6.611111111111111,2.8333333333333335
18,18,153.0,6.611111111111111,2.8333333333333335
18,19,161.5,6.611111111111111,2.8333333333333335
18,20,170.0,6.611111111111111,2.8333333333333335
19,2,18.0,6.157894736842105,2.789473684210526
19,3,27.0,6.368421052631579,2.8421052631578947
19,4,36.0,6.473684210526316,2.8421052631578947
19,5,45.0,6.526315789473684,2.8421052631578947
19,6,54.0,6.578947368421052,2.8421052631578947
19,7,63.0,6.631578947368421,2.8421052631578947
19,8,72.0,6.631578947368421,2.8421052631578947
19,9,81.0,6.631578947368421,2.8421052631578947
19,10,90.0,6.631578947368421,2.8421052631578947
19,11,99.0,6.631578947368421,2.8421052631578947
19,12,108.0,6.631578947368421,2.8421052631578947
19,13,117.0,6.631578947368421,2.8421052631578947
19,14,126.0,6.631578947368421,2.8421052631578947
19,15,135.0,6.631578947368421,2.8421052631578947
19,16,144.0,6.631578947368421,2.8421052631578947
19,17,153.0,6.631578947368421,2.8421052631578947
19,18,162.0,6.631578947368421,2.8421052631578947
19,19,171.0,6.631578947368421,2.8421052631578947
19,20,180.0,6.631578947368421,2.8421052631578947
20,2,19.0,6.2,2.8
20,3,28.5,6.4,2.85
20,4,38.0,6.5,2.85
20,5,47.5,6.55,2.85
20,6,57.0,6.6,2.85
20,7,66.5,6.65,2.85
20,8,76.0,6.65,2.85
20,9,85.5,6.65,2.85
20,10,95.0,6.65,2.85
20,11,104.5,6.65,2.85
20,12,114.0,6.65,2.85
20,13,123.5,6.65,2.85
20,14,133.0,6.65,2.85
20,15,142.5,6.65,2.85
20,16,152.0,6.65,2.85
20,17,161.5,6.65,2.85
20,18,171.0,6.65,2.85
20,19,180.5,6.65,2.85
20,20,190.0,6.65,2.85


==> tikz/results/csv/epsilon_heatmap_log.csv <==
N_prime,q,log2_epsilon
1,2,1
2,2,3
3,2,5
4,2,7
5,2,9
6,2,11
7,2,13
8,2,15
9,2,17
10,2,19
11,2,21
12,2,23
13,2,25
14,2,27
1,3,1
2,3,4
3,3,7
4,3,10
5,3,13
6,3,16
7,3,19
8,3,22
9,3,25
10,3,28
11,3,31
12,3,34
13,3,37
14,3,40
1,4,1
2,4,5
3,4,9
4,4,13
5,4,17
6,4,21
7,4,25
8,4,29
9,4,33
10,4,37
11,4,41
12,4,45
13,4,49
14,4,53
1,5,1
2,5,6
3,5,11
4,5,16
5,5,21
6,5,26
7,5,31
8,5,36
9,5,41
10,5,46
11,5,51
12,5,56
13,5,61
14,5,66
1,6,1
2,6,7
3,6,13
4,6,19
5,6,25
6,6,31
7,6,37
8,6,43
9,6,49
10,6,55
11,6,61
12,6,67
13,6,73
14,6,79
1,7,1
2,7,8
3,7,15
4,7,22
5,7,29
6,7,36
7,7,43
8,7,50
9,7,57
10,7,64
11,7,71
12,7,78
13,7,85
14,7,92
1,8,1
2,8,9
3,8,17
4,8,25
5,8,33
6,8,41
7,8,49
8,8,57
9,8,65
10,8,73
11,8,81
12,8,89
13,8,97
14,8,105
1,9,1
2,9,10
3,9,19
4,9,28
5,9,37
6,9,46
7,9,55
8,9,64
9,9,73
10,9,82
11,9,91
12,9,100
13,9,109
14,9,118
1,10,1
2,10,11
3,10,21
4,10,31
5,10,41
6,10,51
7,10,61
8,10,71
9,10,81
10,10,91
11,10,101
12,10,111
13,10,121
14,10,131
1,11,1
2,11,12
3,11,23
4,11,34
5,11,45
6,11,56
7,11,67
8,11,78
9,11,89
10,11,100
11,11,111
12,11,122
13,11,133
14,11,144
1,12,1
2,12,13
3,12,25
4,12,37
5,12,49
6,12,61
7,12,73
8,12,85
9,12,97
10,12,109
11,12,121
12,12,133
13,12,145
14,12,157
1,13,1
2,13,14
3,13,27
4,13,40
5,13,53
6,13,66
7,13,79
8,13,92
9,13,105
10,13,118
11,13,131
12,13,144
13,13,157
14,13,170
1,14,1
2,14,15
3,14,29
4,14,43
5,14,57
6,14,71
7,14,85
8,14,99
9,14,113
10,14,127
11,14,141
12,14,155
13,14,169
14,14,183


==> tikz/results/csv/errors.csv <==
limit,qubits_16,qubits_18
2,0.3235816043437041,0.3445187212258699
4,0.12452925146494531,0.03860767141426891
6,0.03274670849563299,0.0021456923783124138
8,0.007689830966965516,0.00010913426832470652
10,0.0017347842139889824,5.236449998835546e-06
12,0.00038489916310535666,2.2949917666270636e-07
14,8.351321166322201e-05,8.436106702092161e-09
16,3.692124964427279e-06,1.9765922232295452e-10
18,,0


==> tikz/results/csv/theoretical_errors.csv <==
limit,qubits_16,qubits_18
2,0.2499847412109375,0.24999618530273438
4,0.0624847412109375,0.062496185302734375
6,0.0156097412109375,0.015621185302734375
8,0.0038909912109375,0.003902435302734375
10,0.0009613037109375,0.000972747802734375
12,0.0002288818359375,0.000240325927734375
14,4.57763671875e-05,5.7220458984375e-05
16,0.0,1.1444091796875e-05
18,,0.0

